Flexible Generation of Natural Language Deductions

An interpretable system for open-domain reasoning needs to express its reasoning process in a transparent form. Natural language is an attractive representation for this purpose -- it is both highly expressive and easy for humans to understand. However, manipulating natural language statements in logically consistent ways is hard: models must cope with variation in how meaning is expressed while remaining precise. In this paper, we describe ParaPattern, a method for building models to generate deductive inferences from diverse natural language inputs without direct human supervision. We train BART-based models (Lewis et al., 2020) to generate the result of applying a particular logical operation to one or more premise statements. Crucially, we develop a largely automated pipeline for constructing suitable training examples from Wikipedia. We evaluate our models using out-of-domain sentence compositions from the QASC (Khot et al., 2020) and EntailmentBank (Dalvi et al., 2021) datasets as well as targeted perturbation sets. Our results show that our models are substantially more accurate and flexible than baseline systems. ParaPattern achieves 85% validity on examples of the 'substitution' operation from EntailmentBank without the use of any in-domain training data, matching the performance of a model fine-tuned for EntailmentBank. The full source code for our method is publicly available.

==> qasc_scores.tsv <==
ID	score
0	1.0071959495544434
1	0.9879211783409119
2	0.9446569681167603
3	0.9446569681167603
4	0.9418302774429321
5	0.9418302774429321
6	0.9380561709403992
7	0.9380561709403992
8	0.9187861919403076
9	0.9096282124519348
10	0.9051779747009278
11	0.8961267054080964
12	0.894268810749054
13	0.8870149075984954
14	0.8862347960472107
15	0.8749007284641266
16	0.868341463804245
17	0.8453028798103333
18	0.8446027651429177
19	0.8267264187335968
20	0.8259205043315887
21	0.8153798580169678
22	0.806781530380249
23	0.7735697031021118
24	0.7680660277605057
25	0.765259861946106
26	0.7592271566390991
27	0.7458359360694885
28	0.7446268200874329
29	0.7362220287322998
30	0.7358508467674255
31	0.7197153210639954
32	0.7141992628574372
33	0.7139641642570496
34	0.7109160423278809
35	0.7093801349401474
36	0.7080056071281433
37	0.7070161700248718
38	0.6993336021900177
39	0.6956281960010529
40	0.6940088361501694
41	0.6939291954040527
42	0.6926696181297303
43	0.6796862483024597
44	0.674090850353241
45	0.6738409578800202
46	0.6691539287567139
47	0.6684071779251098
48	0.665780246257782
49	0.6638928636908531
50	0.6597572922706604
51	0.6555494487285614
52	0.6554688002914191
53	0.654155296087265
54	0.6536274254322052
55	0.6515635848045349
56	0.6429528713226318
57	0.6429144740104675
58	0.6396455883979797
59	0.631743460893631
60	0.6311465680599213
61	0.6303337693214417
62	0.6303061380982399
63	0.6286547780036926
64	0.6197536960244179
65	0.6175589859485626
66	0.6173840761184692
67	0.617071270942688
68	0.6149898707866669
69	0.607006847858429
70	0.6064039528369903
71	0.60445237159729
72	0.6002994179725647
73	0.5983173251152039
74	0.5982360601425171
75	0.5937101591378451
76	0.5926906585693359
77	0.5907010734081268
78	0.5847825407981873
79	0.5829375743865967
80	0.5776063501834869
81	0.5731652319431305
82	0.5730659663677216
83	0.5716924428939819
84	0.5711483955383301
85	0.5690292119979858
86	0.5678772926330566
87	0.5612029314041138
88	0.5597494423389435
89	0.5575222969055176
90	0.5554560273885727
91	0.5537482678890229
92	0.5499349478632212
93	0.5486944913864136
94	0.548685610294342
95	0.5484115302562713
96	0.5403333008289337
97	0.5391830801963806
98	0.5378815174102783
99	0.5359136462211609
100	0.534204363822937
101	0.5336949825286865
102	0.5318626910448074
103	0.531797218322754
104	0.5265377998352051
105	0.5258553624153137
106	0.5230305910110473
107	0.5207559645175934
108	0.5178275316953659
109	0.5168757438659668
110	0.5168757438659668
111	0.5160252839326859
112	0.5152522921562195
113	0.5148340046405793
114	0.5132997155189514
115	0.5125445246696472
116	0.5006295442581177
117	0.5006033301353454
118	0.496106693148613
119	0.4957868218421936
120	0.4863818258047104
121	0.48634963035583495
122	0.481369124352932
123	0.4811886787414551
124	0.48080663084983827
125	0.4805854082107544
126	0.48057777881622316
127	0.4794522598385811
128	0.4775686264038086
129	0.47750014066696167
130	0.4742287158966064
131	0.4695525109767914
132	0.4689324200153351
133	0.46708725690841674
134	0.4666421115398407
135	0.46397446393966674
136	0.46354085505008696
137	0.46084010899066924
138	0.4590773582458496
139	0.4559217393398285
140	0.4552579432725906
141	0.450032439827919
142	0.4492773711681366
143	0.4481996089220047
144	0.44756863415241244
145	0.4435474187135696
146	0.4385417401790619
147	0.4382073976099491
148	0.4380317598581314
149	0.43438586592674255
150	0.4331563591957092
151	0.43189684152603147
152	0.42987107336521146
153	0.4275942951440811
154	0.4259049203246832
155	0.4255395233631134
156	0.42178829535841944
157	0.42159619033336637
158	0.4212596625089645
159	0.4194782078266144
160	0.41810151301324366
161	0.4177185624837875
162	0.41718139946460725
163	0.4168686538934708
164	0.41559484601020813
165	0.4136240750551224
166	0.41357411444187164
167	0.41264981031417847
168	0.41264981031417847
169	0.4120360940694809
170	0.41194353699684144
171	0.40856429636478425
172	0.40527456998825073
173	0.399219810962677
174	0.39872157871723174
175	0.3978439599275589
176	0.39330512285232544
177	0.390578455850482
178	0.38960653841495513
179	0.38752577900886537
180	0.38751493990421293
181	0.3872152268886566
182	0.38348872363567355
183	0.38293361067771914
184	0.38282217681407926
185	0.3800178665667772
186	0.3782431483268738
187	0.37816719710826874
188	0.3775073379278183
189	0.375422839820385
190	0.3748046331107616
191	0.37406369745731355
192	0.37259985953569413
193	0.3721570402383804
194	0.37144041061401367
195	0.3704149961471558
196	0.3688759744167328
197	0.3684610784053802
198	0.36818781942129136
199	0.36713784039020536
200	0.3664225310087204
201	0.3661552593111992
202	0.3636591836810112
203	0.3635942697525024
204	0.3618870973587036
205	0.3605402957648039
206	0.3586616009473801
207	0.3583926182240248
208	0.3577506959438324
209	0.3568019188940525
210	0.3559805154800415
211	0.3559805154800415
212	0.3551325500011444
213	0.3545114636421204
214	0.3513998582959175
215	0.35130126774311066
216	0.3477114140987396
217	0.3477086707949638
218	0.3457777500152588
219	0.3444970831274986
220	0.34399230778217316
221	0.34186161756515504
222	0.3414024204015732
223	0.3407815992832184
224	0.34061984829604625
225	0.3386326193809509
226	0.3378101661801338
227	0.33738255500793457
228	0.33426473736763
229	0.3294973224401474
230	0.3256348013877869
231	0.3213317334651947
232	0.3209453821182251
233	0.3197890520095825
234	0.31949463188648225
235	0.3187233805656433
236	0.3174538020044565
237	0.31533145606517793
238	0.3122978150844574
239	0.3111444145441055
240	0.3096474692225456
241	0.30937114357948303
242	0.30835282802581787
243	0.30417962074279786
244	0.2969433903694153
245	0.2958445370197296
246	0.2954606801271439
247	0.29500130377709866
248	0.29476094134151937
249	0.29291742034256457
250	0.29044339060783386
251	0.28834345638751985
252	0.28647244572639463
253	0.2859975088387728
254	0.2856839865446091
255	0.2797467425465584
256	0.27938282638788225
257	0.27846354246139526
258	0.2774840250611305
259	0.27691037952899933
260	0.2745281830430031
261	0.27409417033195493
262	0.2681414920836687
263	0.268059703707695
264	0.2662139981985092
265	0.2627011835575104
266	0.2625163748860359
267	0.2612762272357941
268	0.2606229346245527
269	0.2561949253082275
270	0.2555045112967491
271	0.2549111172556877
272	0.25307136327028273
273	0.252105712890625
274	0.2518743135035038
275	0.2509543851017952
276	0.25084885358810427
277	0.2504698112607002
278	0.2501909419894218
279	0.24953933544456958
280	0.24896591901779175
281	0.24601085484027863
282	0.2451098620891571
283	0.24306637942790985
284	0.24305178821086884
285	0.24296764135360718
286	0.2428344190120697
287	0.2407890498638153
288	0.23847687244415283
289	0.23599204197525978
290	0.23581364303827285
291	0.2342039942741394
292	0.2342025674879551
293	0.23346456177532673
294	0.23313901126384734
295	0.23008423745632173
296	0.22967332005500793
297	0.2271520968526602
298	0.22706153579056262
299	0.22691175006330014
300	0.22656689584255219
301	0.22613686323165894
302	0.22557561732828618
303	0.2218928337097168
304	0.22160762138664722
305	0.2209993287920952
306	0.2209036648273468
307	0.2203391194343567
308	0.22002456337213516
309	0.21950022131204605
310	0.21801259368658066
311	0.21753885447978974
312	0.21675831079483032
313	0.21622809320688247
314	0.21532827615737915
315	0.21184903867542743
316	0.20508975982666017
317	0.2045420654118061
318	0.20271683782339095
319	0.20222551226615906
320	0.20125112794339656
321	0.2010004550218582
322	0.2005230188369751
323	0.20036432445049285
324	0.19993093013763427
325	0.19822233766317368
326	0.197781041264534
327	0.19756659902632237
328	0.1973528355360031
329	0.19692883193492888
330	0.19657211303710936
331	0.1954932451248169
332	0.19335407353937625
333	0.19281187653541565
334	0.1920468807220459
335	0.1916038364171982
336	0.19092569313943386
337	0.19001878723502158
338	0.18897703289985657
339	0.1823749989271164
340	0.1821731761097908
341	0.1820964366197586
342	0.18204084783792496
343	0.17826693505048752
344	0.17794722318649292
345	0.1768549084663391
346	0.17663591727614403
347	0.17312860488891602
348	0.16744260005652906
349	0.1670442998409271
350	0.16568465083837508
351	0.16321205608546735
352	0.16246768832206726
353	0.1623266339302063
354	0.16162722557783127
355	0.16007995046675205
356	0.15748224407434464
357	0.15300673246383667
358	0.15049262642860411
359	0.1502169042825699
360	0.15011457800865174
361	0.14977961778640747
362	0.14962680637836456
363	0.14848860241472722
364	0.14683972895145417
365	0.14608257934451102
366	0.14324234277009965
367	0.14255257695913315
368	0.1418696880340576
369	0.1389789968729019
370	0.13857487682253122
371	0.1350764036178589
372	0.13403993099927902
373	0.13334526717662812
374	0.1325204886496067
375	0.1319761473685503
376	0.13136371076107026
377	0.13082600720226764
378	0.13000603318214415
379	0.12707921713590623
380	0.1233386904001236
381	0.12279537320137024
382	0.12260001562535763
383	0.12205346077680587
384	0.12157227098941803
385	0.11983466148376465
386	0.11754416972398758
387	0.11696380637586117
388	0.11266365647315979
389	0.11030310690402985
390	0.10823375396430493
391	0.1081913560628891
392	0.10607033967971802
393	0.10539798587560653
394	0.10442252233624458
395	0.10385866947472096
396	0.10334415026009083
397	0.10213589668273926
398	0.09795199558138848
399	0.09772890284657479
400	0.09699733145534992
401	0.09673408158123493
402	0.09257850795984268
403	0.09250009320676326
404	0.0894063338637352
405	0.08824718780815602
406	0.08813183754682541
407	0.08812526427209377
408	0.08733286261558533
409	0.08655456304550171
410	0.08405436053872109
411	0.08363389521837235
412	0.08244167864322663
413	0.08222841918468475
414	0.08174226135015487
415	0.07820563465356827
416	0.07733432985842228
417	0.07706751674413681
418	0.07649384737014771
419	0.07629205286502838
420	0.07011601775884628
421	0.06960671246051789
422	0.06750935949385166
423	0.06717499494552612
424	0.06601449996232986
425	0.06598080694675446
426	0.06568125039339065
427	0.0656476616859436
428	0.06288020238280297
429	0.06065223217010498
430	0.0580214086920023
431	0.057713194936513904
432	0.05451096221804619
433	0.05421866923570633
434	0.05399354510009289
435	0.04655904173851013
436	0.04447478652000427
437	0.042682597786188124
438	0.04182378053665161
439	0.041423218324780464
440	0.040654031187295915
441	0.04062831774353981
442	0.04059968777000904
443	0.03943727985024452
444	0.03840908706188202
445	0.03839017637073994
446	0.03796113654971123
447	0.03715447187423706
448	0.03712278641760349
449	0.03618667535483837
450	0.03449561670422554
451	0.034143077209591866
452	0.03391290083527565
453	0.03375918865203857
454	0.033492330461740494
455	0.03340878486633301
456	0.033196912705898286
457	0.03278407715260982
458	0.032364362850785255
459	0.031585938110947606
460	0.027720142155885696
461	0.027487721294164658
462	0.026543479412794113
463	0.026050757616758347
464	0.02377316728234291
465	0.02200825624167919
466	0.019272222369909286
467	0.018459084257483483
468	0.017349785938858987
469	0.017285406216979028
470	0.014690298587083817
471	0.012250087410211562
472	0.012216780334711075
473	0.011400173604488372
474	0.011006947606801987
475	0.009639403223991394
476	0.009620444104075431
477	0.00947808101773262
478	0.009051808714866638
479	0.008118490502238274
480	0.008030727505683899
481	0.006761980056762695
482	0.006545503437519073
483	0.005801625177264213
484	0.0043839368969202045
485	0.003366614505648613
486	0.0023413665592670442
487	-0.002035577595233917
488	-0.002085961401462555
489	-0.005813127011060714
490	-0.006569810584187508
491	-0.008066153526306153
492	-0.008499880135059357
493	-0.008714056015014649
494	-0.009842992946505546
495	-0.010787163674831391
496	-0.011383103579282761
497	-0.01229260377585888
498	-0.012534653767943382
499	-0.013014883920550346
500	-0.013143150880932809
501	-0.013225552067160607
502	-0.013553451374173164
503	-0.01699402555823326
504	-0.01778029538691044
505	-0.018814858794212342
506	-0.020297471433877945
507	-0.024010326713323593
508	-0.0248638853430748
509	-0.02501018941402435
510	-0.027768606692552565
511	-0.028028111904859543
512	-0.030280061811208726
513	-0.033388201147317886
514	-0.03447004109621048
515	-0.035448066890239716
516	-0.038047806173563
517	-0.03881414271891117
518	-0.03973893374204636
519	-0.0415172815322876
520	-0.043786071985960004
521	-0.04479607567191124
522	-0.04579610005021095
523	-0.0460543617606163
524	-0.04624478742480278
525	-0.04724693745374679
526	-0.04918794631958008
527	-0.049982067197561264
528	-0.050243116542696954
529	-0.055911868810653687
530	-0.056275171041488645
531	-0.05662354789674282
532	-0.05712533593177795
533	-0.05937454476952553
534	-0.05957028977572918
535	-0.06229515671730042
536	-0.06270527988672256
537	-0.06306224316358566
538	-0.06323691718280315
539	-0.06414845250546933
540	-0.06712013483047485
541	-0.0676821917295456
542	-0.06880458891391754
543	-0.06995068490505219
544	-0.07046784423291683
545	-0.07054408006370068
546	-0.07173958458006383
547	-0.07384487241506577
548	-0.0745977908372879
549	-0.07476326376199723
550	-0.07575169205665588
551	-0.0766729686409235
552	-0.07671859413385392
553	-0.07760729789733886
554	-0.07801729440689087
555	-0.07986051440238953
556	-0.08052604198455811
557	-0.08062907978892327
558	-0.08126323372125625
559	-0.08135828413069249
560	-0.08199093490839005
561	-0.08283019885420799
562	-0.08309482634067536
563	-0.08320271074771882
564	-0.08344915769994259
565	-0.08370646834373474
566	-0.08465855047106743
567	-0.08780772984027863
568	-0.08821090906858445
569	-0.08851990103721619
570	-0.08851990103721619
571	-0.09076595939695835
572	-0.09159496128559112
573	-0.09213469922542572
574	-0.09529384672641754
575	-0.09534460827708244
576	-0.09866379201412201
577	-0.09908452481031418
578	-0.0996018186211586
579	-0.10061536580324174
580	-0.10158176720142365
581	-0.10216256976127625
582	-0.10256537795066833
583	-0.10463630445301533
584	-0.10610101819038391
585	-0.10618922114372253
586	-0.10709728859364986
587	-0.10960328094661236
588	-0.1106509193778038
589	-0.11080506257712841
590	-0.1132375255227089
591	-0.11679778695106506
592	-0.11702971011400223
593	-0.1219948310405016
594	-0.1225990504026413
595	-0.1228753536939621
596	-0.12521813809871674
597	-0.12666082940995693
598	-0.1290268048644066
599	-0.13260176293551923
600	-0.13317333459854125
601	-0.1336204379796982
602	-0.13491161167621613
603	-0.13554393276572227
604	-0.13588920533657073
605	-0.1386001467704773
606	-0.1434512436389923
607	-0.14543956518173218
608	-0.14593483731150628
609	-0.1460782840847969
610	-0.1486850082874298
611	-0.1487040314823389
612	-0.1492106020450592
613	-0.15288511030375956
614	-0.15544447153806687
615	-0.15582586824893951
616	-0.15713137276470662
617	-0.15760702453553677
618	-0.15868763625621796
619	-0.1602907683700323
620	-0.16299372911453247
621	-0.1663515344262123
622	-0.1711964499205351
623	-0.17197821140289307
624	-0.17204447835683823
625	-0.1745140105485916
626	-0.17526233196258545
627	-0.17611025981605052
628	-0.183083501085639
629	-0.18851364850997926
630	-0.18859536498785018
631	-0.18894666954874992
632	-0.19219860434532166
633	-0.19602145291864873
634	-0.2001018077135086
635	-0.20041867047548295
636	-0.20074740052223206
637	-0.2019505426287651
638	-0.20391574800014495
639	-0.20667288899421693
640	-0.21220092214643954
641	-0.21310570240020751
642	-0.21548313945531844
643	-0.21621365547180177
644	-0.22006312012672424
645	-0.22187162637710572
646	-0.22957128137350083
647	-0.22992422692477704
648	-0.23100683502852917
649	-0.23344516456127168
650	-0.23438360653817653
651	-0.24000736959278585
652	-0.2405215535312891
653	-0.24167080223560333
654	-0.2435799151659012
655	-0.24623388051986694
656	-0.25044371634721757
657	-0.2519360288977623
658	-0.252374666929245
659	-0.25263348072767255
660	-0.25263566970825196
661	-0.2536937892436981
662	-0.2547578513622284
663	-0.25559328198432923
664	-0.25563342012465
665	-0.25573545694351196
666	-0.2564148880541325
667	-0.2565493881702423
668	-0.2586989104747772
669	-0.2612695932388306
670	-0.2622692883014679
671	-0.2623976171016693
672	-0.26575329899787903
673	-0.26698750257492065
674	-0.26841661632061004
675	-0.2746022462844849
676	-0.27553860247135165
677	-0.2755665063858032
678	-0.2782892882823944
679	-0.2793735176324844
680	-0.28015885055065154
681	-0.2812586348503828
682	-0.28331051468849183
683	-0.28695616126060486
684	-0.28904616832733154
685	-0.29443155229091644
686	-0.297459214925766
687	-0.30230662524700164
688	-0.3040976658463478
689	-0.304117938876152
690	-0.3045639097690582
691	-0.30584827065467834
692	-0.3065579816699028
693	-0.30996676683425906
694	-0.31276965141296387
695	-0.3161221403628588
696	-0.3173307701945305
697	-0.320108151063323
698	-0.32437717765569685
699	-0.3252508878707886
700	-0.3261411786079407
701	-0.3261411786079407
702	-0.3267107218503952
703	-0.33187104761600494
704	-0.3328021962195635
705	-0.33289196640253066
706	-0.333672060072422
707	-0.3349817842245102
708	-0.33562381863594054
709	-0.33591632507741453
710	-0.3372222274541855
711	-0.3402095392346382
712	-0.3418669730424881
713	-0.34241806268692015
714	-0.3426549851894379
715	-0.3427521675825119
716	-0.34486350417137146
717	-0.34513098299503325
718	-0.3526925027370453
719	-0.35491351783275604
720	-0.3551141619682312
721	-0.3561823800206184
722	-0.35819349586963656
723	-0.3587334811687469
724	-0.3617693305015564
725	-0.36257500648498536
726	-0.3648437764495611
727	-0.36486050114035606
728	-0.36574972569942477
729	-0.3676929771900177
730	-0.36841902434825896
731	-0.368730229139328
732	-0.37014583833515646
733	-0.3708629637956619
734	-0.37123958915472033
735	-0.37183651328086853
736	-0.37820699214935305
737	-0.3808704908937216
738	-0.3908617526292801
739	-0.39140094965696337
740	-0.3956147328019142
741	-0.3981279984116554
742	-0.4010782063007355
743	-0.4014687865972519
744	-0.4021334648132324
745	-0.4055535323917866
746	-0.4066621784120798
747	-0.40936883687973025
748	-0.4104906380176544
749	-0.4131390810012817
750	-0.4141935110092163
751	-0.41598535478115084
752	-0.4181132733821869
753	-0.41820327937602997
754	-0.42008970975875853
755	-0.42081016302108765
756	-0.42458993196487427
757	-0.4246734380722046
758	-0.42620461881160737
759	-0.42678739726543424
760	-0.432807582616806
761	-0.43302577137947085
762	-0.43385293409228326
763	-0.43442325592041015
764	-0.43444307185709474
765	-0.435177743434906
766	-0.43564941436052323
767	-0.43687585592269895
768	-0.4370571792125702
769	-0.4372276782989502
770	-0.43743711709976196
771	-0.44147390127182007
772	-0.4462374776601791
773	-0.44797182083129883
774	-0.44800899624824525
775	-0.4480518251657486
776	-0.4514329761266708
777	-0.45463440641760827
778	-0.45582395792007446
779	-0.45997484028339386
780	-0.4654468297958374
781	-0.4671122670173645
782	-0.4675265610218048
783	-0.4685748815536499
784	-0.47064663022756575
785	-0.471725195646286
786	-0.4755220215767622
787	-0.4772483974695206
788	-0.481577618047595
789	-0.4818358600139618
790	-0.4835569679737091
791	-0.48498595058918
792	-0.48682396709918974
793	-0.48945585191249846
794	-0.4906899303197861
795	-0.491168799996376
796	-0.49405207224190234
797	-0.49414976835250857
798	-0.49926072359085083
799	-0.5016382932662964
800	-0.5044586777687072
801	-0.511286610364914
802	-0.5135384202003479
803	-0.5139336585998535
804	-0.5185914635658264
805	-0.5205148726701736
806	-0.5214326977729797
807	-0.5217984259128571
808	-0.5218779444694519
809	-0.5226907640695572
810	-0.5272478282451629
811	-0.5293229818344116
812	-0.5337000966072083
813	-0.5355722308158875
814	-0.5365794003009796
815	-0.5376428622752428
816	-0.5378363609313965
817	-0.5410962320864201
818	-0.5441314399242401
819	-0.5443853139877319
820	-0.5454971194267273
821	-0.5460478127002716
822	-0.5472096562385559
823	-0.5520519286394119
824	-0.552203306555748
825	-0.5557288229465485
826	-0.5588184922933579
827	-0.5610231347382069
828	-0.5642999976873397
829	-0.5680693030357361
830	-0.5705082729458809
831	-0.5719064950942994
832	-0.5730371087789535
833	-0.5789665393531322
834	-0.5831337869167328
835	-0.6004293411970139
836	-0.609226644039154
837	-0.610913610458374
838	-0.6149665713310242
839	-0.6160748336464167
840	-0.6166187822818756
841	-0.6240999162197113
842	-0.6246128708124161
843	-0.6379502296447754
844	-0.652785687148571
845	-0.66094411611557
846	-0.6710958480834961
847	-0.6712774068117142
848	-0.6716779470443726
849	-0.6763656377792359
850	-0.6828901886940002
851	-0.685872220993042
852	-0.6871465444564819
853	-0.6879625916481018
854	-0.6919453263282775
855	-0.6978301137685776
856	-0.7042340993881225
857	-0.7049779981374741
858	-0.7061626434326171
859	-0.7065305113792419
860	-0.7096269190311432
861	-0.7104110658168793
862	-0.7116140127182007
863	-0.719093582034111
864	-0.7418903172016144
865	-0.7423858046531677
866	-0.7456496953964233
867	-0.7465370059013366
868	-0.7555119633674622
869	-0.7558479547500611
870	-0.7633355855941772
871	-0.7701404571533204
872	-0.7831655263900756
873	-0.7833964824676514
874	-0.7843369841575623
875	-0.7892930150032044
876	-0.7961897253990173
877	-0.7978267014026642
878	-0.8007145941257476
879	-0.8096179261803627
880	-0.8119438529014588
881	-0.8317194759845734
882	-0.8326850242912769
883	-0.8343971252441407
884	-0.8399164021015167
885	-0.842136162519455
886	-0.8523368582129478
887	-0.8532000809907914
888	-0.8551779866218567
889	-0.8586680293083191
890	-0.8694036602973938
891	-0.8868635177612305
892	-0.8869487017393112
893	-0.8905766904354095
894	-0.8948824882507325
895	-0.902730542421341
896	-0.905509889125824
897	-0.9133168280124664
898	-0.9160648703575134
899	-0.9203485131263733
900	-0.9217851758003235
901	-0.9228657484054565
902	-0.9238588571548462
903	-0.9276423990726471
904	-0.9328648626804352
905	-0.9547104239463806
906	-0.9687328457832336
907	-0.9696157574653625
908	-0.9747287631034851
909	-0.9840977787971497
910	-0.9928717613220215
911	-1.0269195973873138
912	-1.0402119994163512
913	-1.0447673797607422
914	-1.0522384643554688
915	-1.0522384643554688
916	-1.109988909959793
917	-1.1512699127197266
918	-1.1543302237987518
919	-1.16399142742157
920	-1.1779788732528687
921	-1.188946044445038
922	-1.2384724855422973
923	-1.2438517808914185
924	-1.2551337480545044
925	-1.399950385093689

